The effect of tidal forces on the Jeans instability criterion in star-forming regions

Recent works have proposed the idea of a tidal screening scenario, in which tidal forces determine the mass that a protostar can accrete to explain the IMF. In this scenario, gravitationally unstable fragments will compete for the gas reservoir in a star-forming clump. In this contribution, we propose to properly include the action of an external gravitational potential in the Jeans linear instability analysis as previously proposed by Jog. We have found that an external gravitational potential can reduce the critical mass required for the perturbation to collapse if the tidal force produced is compressive or increase it if it is disruptive. Our analytical treatment provides (a) new mass and length collapse conditions; (b) a simple equation for observers to check whether their observed fragments can collapse; and (c) a simple equation to compute whether collapse-induced turbulence can produce the levels of observed fragmentation. Our results suggest that, given envelopes with similar mass and density, the flatter ones should produce more stars than the steeper ones. If the density profile is a power-law, the corresponding power-law index separating these two regimes should be about 1.5. We finally applied our formalism to 160 fragments identified within 18 massive star-forming cores of previous works. We found that considering tides, 49% of the sample may be gravitationally unstable and that it is unlikely that turbulence acting at the moment of collapse has produced the fragmentation of these cores. Instead, these fragments should have formed earlier when the parent core was substantially flatter.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
